TypedSchematics: A Block-based PCB Design Tool with Real-time Detection of Common Connection Errors

Within PCB design, the reuse of circuit design blocks is a major preventing factor inhibiting beginners from reusing designs made by experts, a common practice in software but non-existent in circuit design at large. Despite efforts to improve reusability (e.g. block-based PCB design) by platforms such as SparkFun ALC and Altium Upverter, they lack merging techniques that safely guide users in connecting different circuit blocks without requiring assistance from third-party engineers. In this paper, we propose TypedSchematics, a block-based standalone PCB design tool that supports beginners create their own PCBs by providing a language syntax for typing circuit blocks with circuit data that addresses multiple challenges, from real-time detection of connection errors to automated composition and user-scalable libraries of circuit blocks. Through a user study, we demonstrate TypedSchematics improvements in design support for merging circuit blocks compared to Fusion 360. Three PCBs designed with TypedSchematics further showcase our tool capabilities, one designed by high school students demonstrates the potential of TypedSchematics to significantly lower the PCB design skill-floor.

==> alternateFiguresText.txt <==
Alternate text:

Figure 1 “A linear flowchart with four elements connected with arrows pointing to the right. First multiple blocks grouped together representing the typed schematic blocks. Second, our TypedSchematics graphical interface. Third, a single block representing the merged schematic. These three blocks are steps involved in the TypedSchematics design flow. Finally, the fourth block represents the PCB design step that is outside the scope of this research.”


Table 1 "A table consisting of two columns. In the first column rows with the name of the types that can be declared. In the second column the format syntax to declare these types."


Figure 2 "Two blocks, on the left the visually rendered power block, a red square with the text Power, on the right the power block schematic."


Figure 3 "Two blocks, on the left the visually rendered regulator block, a red square with the text Regulator, on the right the regulator schematic."


Figure 4 "Two blocks, on the left the visually rendered compute block, a green rectangle with the text Compute and I/O connections on the right and left edges, on the right the peripheral schematic."


Figure 5 "Two blocks, on the left the visually rendered peripheral block, a blue rectangle with the text Peripheral with I/O connections on the right edge, on the right the peripheral schematic."


Figure 6 "Four figures, on the top right a large red power block rectangle and two smaller red regulator block rectangles inside. On the top left, three circles, one above with the text power and two below with the text Regulator connected by arrows pointing down. On the bottom right a green compute module block connected to three blue peripheral blocks. On the bottom left, four circles connected as a graph, the one in the center with the text compute module and the three around with the text peripheral.”


Figure 7 “Four images representing the different PCB design stages of the blinky PCB. The first image is the virtual PCB. The second image has different layouts of unconnected PCB blocks. The third image is a PCB layout with all the blocks routed. The fourth image is the manufactured PCB.”


Figure 8 "Two figures, on the left the thermostat design with TypedSchematics and on the right the same thermostat design but with Fusion 360, multiple messy wires are seen in the Fusion 360 design."


Figure 9 "Two figures, left, a screenshot of the complete TypedSchematics GUI of the thermostat PCB design. On the right, the manufactured thermostat PCB."


Figure 10 “A graph showing on the y-axis the minutes from 0 to 25. On the x-axis, seven participants labeled from P01 to P07. For all participants two bars, Fusion 360 in red and TypedSchematics in blue. For all participants, the Fusion 360 bar is larger while the TypedSchematics bar is shorter.”


Table 2 "A table with four rows and six columns. The first column describes the confidence level questions asked of the participants. The other five columns describe the number of participants choosing each confidence level ordered from highest to lowest."
